Perturbations in Horndeski theory above anisotropic cosmological background

Considering an anisotropic cosmological background is an interesting and simultaneously challenging problem of theoretical physics, since we not only assume a high degree of anisotropy in the early stages of the Universe, but also observe it to a small degree until now. In this paper we have constructed the unconstrained action for the perturbations above Bianchi I type background in the most general scalar-tensor theory of gravity, the Horndeski theory, and evaluate the effect of the deviation from the anisotropic background on the previously established stable solution obtained in previous works.

==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: >-
    %SystemDrive%\texlive\2017\bin\win32;%SystemDrive%\texlive\2016\bin\win32;%SystemDrive%\texlive\2015\bin\win32;%ProgramFiles%\MiKTeX
    2.9\miktex\bin\x64;%ProgramFiles(x86)%\MiKTeX 2.9\miktex\bin;$PATH
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2023-05-29T15:33:53.222Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2023-04-15T20:02:46.260Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  'C:\Users\arsht\AppData\Roaming\dicy\config.yaml-ParsedYAML':
    timeStamp: 2023-04-15T20:02:46.258Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: >-
        %SystemDrive%\texlive\2017\bin\win32;%SystemDrive%\texlive\2016\bin\win32;%SystemDrive%\texlive\2015\bin\win32;%ProgramFiles%\MiKTeX
        2.9\miktex\bin\x64;%ProgramFiles(x86)%\MiKTeX 2.9\miktex\bin;$PATH
    type: ParsedYAML
  main.tex:
    timeStamp: 2023-05-29T15:42:49.782Z
    jobNames: []
    hash: 0YsPukkhFotMefOzUAu2eTNsb13tEtDdwz4a9TtqNUg=
    type: LaTeX
    subType: article
  'C:\Users\arsht\AppData\Roaming\dicy\config.yaml':
    timeStamp: 2023-05-29T15:26:52.857Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.log:
    timeStamp: 2023-05-29T15:42:55.868Z
    jobNames: []
    hash: LR3AXTirYDLvEa5a6ewCr5ZVSjSYuQDhux5qe0cBgYU=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2023-05-29T15:34:05.417Z
    jobNames: []
    value:
      messages: []
      inputs:
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex7.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex8.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex9.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam5.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam7.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm5.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm7.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx12.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmcsc10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmex10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi6.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi8.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi9.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr12.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr17.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr6.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr8.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr9.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy6.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy8.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy9.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmti10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmtt10.tfm'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx12.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmcsc10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi8.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi9.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr6.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr8.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr9.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy8.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy9.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmti10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmtt10.pfb'
        - 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\symbols\msam10.pfb'
        - 'C:\Program Files\MiKTeX\tex\context\base\mkii\supp-pdf.mkii'
        - 'C:\Program Files\MiKTeX\tex\generic\atbegshi\atbegshi.sty'
        - 'C:\Program Files\MiKTeX\tex\generic\babel\babel.sty'
        - 'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-en.ini'
        - 'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-english.tex'
        - 'C:\Program Files\MiKTeX\tex\generic\babel\txtbabel.def'
        - 'C:\Program Files\MiKTeX\tex\generic\iftex\ifpdf.sty'
        - 'C:\Program Files\MiKTeX\tex\generic\iftex\iftex.sty'
        - 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
        - 'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkeyval.tex'
        - 'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkvutils.tex'
        - 'C:\Program Files\MiKTeX\tex\latex\00miktex\epstopdf-sys.cfg'
        - 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amssymb.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsa.fd'
        - 'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsb.fd'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsbsy.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amscd.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsgen.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsopn.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\amsmath\amstext.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\arabi\bblopts.cfg'
        - 'C:\Program Files\MiKTeX\tex\latex\atveryend\atveryend.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf'
        - 'C:\Program Files\MiKTeX\tex\latex\base\article.cls'
        - 'C:\Program Files\MiKTeX\tex\latex\base\atbegshi-ltx.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\base\atveryend-ltx.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\base\ifthen.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\base\inputenc.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\base\size11.clo'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\numeric.bbx'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\standard.bbx'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.cfg'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.def'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-case-expl3.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-compat.def'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-dm.def'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
        - 'C:\Program Files\MiKTeX\tex\latex\biblatex\lbx\english.lbx'
        - 'C:\Program Files\MiKTeX\tex\latex\epstopdf-pkg\epstopdf-base.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\etoolbox\etoolbox.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\color.cfg'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\graphics.cfg'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics-def\pdftex.def'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\color.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\graphics.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\graphicx.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\keyval.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\lscape.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\mathcolor.ltx'
        - 'C:\Program Files\MiKTeX\tex\latex\graphics\trig.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\hyperref\hpdftex.def'
        - 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\hyperref\nameref.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\hyperref\pd1enc.def'
        - 'C:\Program Files\MiKTeX\tex\latex\hyperref\puenc.def'
        - 'C:\Program Files\MiKTeX\tex\latex\l3backend\l3backend-pdftex.def'
        - 'C:\Program Files\MiKTeX\tex\latex\l3kernel\expl3.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\l3packages\xparse\xparse.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\tools\array.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\url\url.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
        - 'C:\Program Files\MiKTeX\tex\latex\xkeyval\xkeyval.sty'
        - 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\map\pdftex\pdftex.map'
        - 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs10.tfm'
        - 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs5.tfm'
        - 'C:\Users\arsht\AppData\Local\MiKTeX\miktex\data\le\pdftex\pdflatex.fmt'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyatip10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybsql10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybtip10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycirc10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmat10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmbt10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xydash10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyluat10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xylubt10.tfm
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bigintcalc\bigintcalc.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bitset\bitset.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\etexcmds\etexcmds.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\gettitlestring\gettitlestring.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\infwarerr\infwarerr.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\intcalc\intcalc.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\kvdefinekeys\kvdefinekeys.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\ltxcmds\ltxcmds.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\pdfescape\pdfescape.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\uniquecounter\uniquecounter.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyall.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyarrow.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycmtip.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycolor.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycurve.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyframe.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xygraph.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyidioms.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyline.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xymatrix.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-co.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-cu.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-fr.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-li.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-ro.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrecat.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrotate.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xytips.tex'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\amscls\amsthm.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\auxhook\auxhook.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\cellspace\cellspace.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\colortbl\colortbl.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.cfg'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.def'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\eso-pic\eso-pic.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\float\float.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\hycolor\hycolor.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\ifmtarg\ifmtarg.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\import\import.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\mathrsfs.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\ursfs.fd'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvoptions\kvoptions.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvsetkeys\kvsetkeys.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\letltxmacro\letltxmacro.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.def'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\multirow\multirow.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape-nometadata.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pdfpages.sty'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pppdftex.def'
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\refcount\refcount.sty'
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\rerunfilecheck\rerunfilecheck.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent-nometadata.sty
        - >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent.sty
        - 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\xifthen\xifthen.sty'
        - main.aux
        - main.bbl
        - main.out
        - main.run.xml
        - main.tex
      outputs:
        - main.aux
        - main.bcf
        - main.log
        - main.out
        - main.pdf
        - main.run.xml
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2023-05-29T15:42:22.625Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: inputenc 2021/02/14 v1.3d Input encoding file
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\base\inputenc.sty'
          log:
            file: main.log
            range:
              start: 30
              end: 30
        - name: pdfTeX
          severity: info
          text: xcolor 2022/06/12 v2.14 LaTeX color extensions (UK)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
          log:
            file: main.log
            range:
              start: 34
              end: 34
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 227
              end: 227
          log:
            file: main.log
            range:
              start: 38
              end: 38
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1353
              end: 1353
          log:
            file: main.log
            range:
              start: 42
              end: 42
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1357
              end: 1357
          log:
            file: main.log
            range:
              start: 43
              end: 43
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 44
              end: 44
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 45
              end: 45
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1372
              end: 1372
          log:
            file: main.log
            range:
              start: 46
              end: 46
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1373
              end: 1373
          log:
            file: main.log
            range:
              start: 47
              end: 47
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1374
              end: 1374
          log:
            file: main.log
            range:
              start: 48
              end: 48
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1375
              end: 1375
          log:
            file: main.log
            range:
              start: 49
              end: 49
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1376
              end: 1376
          log:
            file: main.log
            range:
              start: 50
              end: 50
        - name: pdfTeX
          severity: info
          text: hyperref 2023-02-07 v7.00v Hypertext links for LaTeX
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 52
              end: 52
        - name: pdfTeX
          severity: info
          text: ltxcmds 2020-05-10 v1.25 LaTeX kernel commands for general use (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\ltxcmds\ltxcmds.sty
          log:
            file: main.log
            range:
              start: 54
              end: 54
        - name: pdfTeX
          severity: info
          text: iftex 2022/02/03 v1.0f TeX engine tests
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\iftex\iftex.sty'
          log:
            file: main.log
            range:
              start: 56
              end: 56
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2020-06-27 v0.33 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
          log:
            file: main.log
            range:
              start: 58
              end: 59
        - name: pdfTeX
          severity: info
          text: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\infwarerr\infwarerr.sty
          log:
            file: main.log
            range:
              start: 61
              end: 61
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
          log:
            file: main.log
            range:
              start: 63
              end: 63
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
          log:
            file: main.log
            range:
              start: 64
              end: 64
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
          log:
            file: main.log
            range:
              start: 65
              end: 65
        - name: pdfTeX
          severity: info
          text: keyval 2022/05/29 v1.15 key=value parser (DPC)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\keyval.sty'
          log:
            file: main.log
            range:
              start: 67
              end: 67
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2022-10-05 v1.19 Key value parser (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvsetkeys\kvsetkeys.sty
          log:
            file: main.log
            range:
              start: 70
              end: 70
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2019-12-19 v1.6 Define keys (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\kvdefinekeys\kvdefinekeys.st
          log:
            file: main.log
            range:
              start: 74
              end: 74
        - name: pdfTeX
          severity: info
          text: pdfescape 2019/12/09 v1.15 Implements pdfTeX's escape features (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\pdfescape\pdfescape.sty
          log:
            file: main.log
            range:
              start: 76
              end: 76
        - name: pdfTeX
          severity: info
          text: hycolor 2020-01-27 v1.10 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\hycolor\hycolor.sty
          log:
            file: main.log
            range:
              start: 78
              end: 78
        - name: pdfTeX
          severity: info
          text: letltxmacro 2019/12/03 v1.6 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\letltxmacro\letltxmacro.sty
          log:
            file: main.log
            range:
              start: 80
              end: 80
        - name: pdfTeX
          severity: info
          text: auxhook 2019-12-17 v1.6 Hooks for auxiliary files (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\auxhook\auxhook.sty
          log:
            file: main.log
            range:
              start: 82
              end: 82
        - name: pdfTeX
          severity: info
          text: nameref 2022-05-17 v2.50 Cross-referencing by name of section
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\nameref.sty'
          log:
            file: main.log
            range:
              start: 84
              end: 84
        - name: pdfTeX
          severity: info
          text: refcount 2019/12/15 v3.6 Data extraction from label references (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\refcount\refcount.sty
          log:
            file: main.log
            range:
              start: 86
              end: 86
        - name: pdfTeX
          severity: info
          text: gettitlestring 2019/12/15 v1.6 Cleanup title references (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\gettitlestring\gettitlestring.sty
          log:
            file: main.log
            range:
              start: 90
              end: 90
        - name: pdfTeX
          severity: info
          text: kvoptions 2022-06-15 v3.15 Key value format for package options (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvoptions\kvoptions.sty
          log:
            file: main.log
            range:
              start: 92
              end: 92
        - name: pdfTeX
          severity: info
          text: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\intcalc\intcalc.sty
          log:
            file: main.log
            range:
              start: 104
              end: 104
        - name: pdfTeX
          severity: info
          text: etexcmds 2019/12/15 v1.7 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\etexcmds\etexcmds.sty
          log:
            file: main.log
            range:
              start: 106
              end: 106
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4177
              end: 4177
          log:
            file: main.log
            range:
              start: 114
              end: 114
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4182
              end: 4182
          log:
            file: main.log
            range:
              start: 115
              end: 115
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4185
              end: 4185
          log:
            file: main.log
            range:
              start: 116
              end: 116
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4192
              end: 4192
          log:
            file: main.log
            range:
              start: 117
              end: 117
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4197
              end: 4197
          log:
            file: main.log
            range:
              start: 118
              end: 118
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 119
              end: 119
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4425
              end: 4425
          log:
            file: main.log
            range:
              start: 120
              end: 120
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\url\url.sty'
          log:
            file: main.log
            range:
              start: 124
              end: 124
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4763
              end: 4763
          log:
            file: main.log
            range:
              start: 126
              end: 126
        - name: pdfTeX
          severity: info
          text: bitset 2019/12/09 v1.3 Handle bit-vector datatype (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bitset\bitset.sty
          log:
            file: main.log
            range:
              start: 129
              end: 129
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2019/12/15 v1.5 Expandable calculations on big integers
            (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bigintcalc\bigintcalc.sty
          log:
            file: main.log
            range:
              start: 131
              end: 132
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6042
              end: 6042
          log:
            file: main.log
            range:
              start: 137
              end: 137
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6047
              end: 6047
          log:
            file: main.log
            range:
              start: 138
              end: 138
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6050
              end: 6050
          log:
            file: main.log
            range:
              start: 139
              end: 139
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6057
              end: 6057
          log:
            file: main.log
            range:
              start: 140
              end: 140
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6062
              end: 6062
          log:
            file: main.log
            range:
              start: 141
              end: 141
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6067
              end: 6067
          log:
            file: main.log
            range:
              start: 142
              end: 142
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6072
              end: 6072
          log:
            file: main.log
            range:
              start: 143
              end: 143
        - name: pdfTeX
          severity: info
          text: atbegshi-ltx 2021/01/10 v1.0c Emulation of the original atbegshi
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\base\atbegshi-ltx.sty'
          log:
            file: main.log
            range:
              start: 145
              end: 145
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: 'Driver (autodetected): hpdftex.'
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 152
              end: 152
        - name: pdfTeX
          severity: info
          text: >-
            atveryend-ltx 2020/08/19 v1.0a Emulation of the original atveryend
            package
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\base\atveryend-ltx.sty'
          log:
            file: main.log
            range:
              start: 156
              end: 157
        - name: pdfTeX
          severity: info
          text: >-
            rerunfilecheck 2022-07-10 v1.10 Rerun checks for auxiliary files
            (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\rerunfilecheck\rerunfilecheck.
          log:
            file: main.log
            range:
              start: 165
              end: 165
        - name: pdfTeX
          severity: info
          text: uniquecounter 2019/12/15 v1.4 Provide unlimited unique counter (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\uniquecounter\uniquecounter.
          log:
            file: main.log
            range:
              start: 169
              end: 169
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\rerunfilecheck\rerunfilecheck.
            range:
              start: 285
              end: 285
          log:
            file: main.log
            range:
              start: 171
              end: 172
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 15
              end: 15
          log:
            file: main.log
            range:
              start: 176
              end: 176
        - name: pdfTeX
          severity: info
          text: babel 2023/03/28 3.87 The Babel package
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\babel\babel.sty'
          log:
            file: main.log
            range:
              start: 178
              end: 178
        - severity: info
          name: pdfTeX
          category: Package babel
          text: >-
            Hyphen rules for 'canadian' set to \l@english (\language0).
            Reported.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf'
            range:
              start: 102
              end: 102
          log:
            file: main.log
            range:
              start: 193
              end: 194
        - severity: info
          name: pdfTeX
          category: Package babel
          text: >-
            Hyphen rules for 'australian' set to \l@ukenglish (\language73).
            Reported.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf'
            range:
              start: 105
              end: 105
          log:
            file: main.log
            range:
              start: 195
              end: 196
        - severity: info
          name: pdfTeX
          category: Package babel
          text: >-
            Hyphen rules for 'newzealand' set to \l@ukenglish (\language73).
            Reported.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf'
            range:
              start: 108
              end: 108
          log:
            file: main.log
            range:
              start: 197
              end: 198
        - severity: info
          name: pdfTeX
          category: Package babel
          text: >-
            Importing font and identification data for english from
            babel-en.ini. Reported.
          source:
            file: >-
              C:\Program
              Files\MiKTeX\tex\generic\babel\locale\en\babel-english.tex
            range:
              start: 11
              end: 11
          log:
            file: main.log
            range:
              start: 200
              end: 201
        - name: pdfTeX
          severity: info
          text: amsmath 2022/04/08 v2.17n AMS math features
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
          log:
            file: main.log
            range:
              start: 203
              end: 203
        - name: pdfTeX
          severity: info
          text: amstext 2021/08/26 v2.01 AMS text
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amstext.sty'
          log:
            file: main.log
            range:
              start: 207
              end: 207
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsbsy.sty'
          log:
            file: main.log
            range:
              start: 213
              end: 213
        - name: pdfTeX
          severity: info
          text: amsopn 2022/04/08 v2.04 operator names
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsopn.sty'
          log:
            file: main.log
            range:
              start: 216
              end: 216
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 234
              end: 234
          log:
            file: main.log
            range:
              start: 219
              end: 219
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 399
              end: 399
          log:
            file: main.log
            range:
              start: 222
              end: 222
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \colon
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 410
              end: 410
          log:
            file: main.log
            range:
              start: 223
              end: 223
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 496
              end: 496
          log:
            file: main.log
            range:
              start: 226
              end: 226
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 499
              end: 499
          log:
            file: main.log
            range:
              start: 227
              end: 227
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 620
              end: 620
          log:
            file: main.log
            range:
              start: 228
              end: 228
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \big
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 722
              end: 722
          log:
            file: main.log
            range:
              start: 231
              end: 231
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Big
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 723
              end: 723
          log:
            file: main.log
            range:
              start: 232
              end: 232
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bigg
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 724
              end: 724
          log:
            file: main.log
            range:
              start: 233
              end: 233
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Bigg
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 725
              end: 725
          log:
            file: main.log
            range:
              start: 234
              end: 234
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 743
              end: 743
          log:
            file: main.log
            range:
              start: 236
              end: 236
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 744
              end: 744
          log:
            file: main.log
            range:
              start: 237
              end: 237
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bmod
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 905
              end: 905
          log:
            file: main.log
            range:
              start: 239
              end: 239
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pmod
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 910
              end: 910
          log:
            file: main.log
            range:
              start: 240
              end: 240
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \smash
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 940
              end: 940
          log:
            file: main.log
            range:
              start: 241
              end: 241
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \relbar
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 970
              end: 970
          log:
            file: main.log
            range:
              start: 242
              end: 242
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Relbar
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 971
              end: 971
          log:
            file: main.log
            range:
              start: 243
              end: 243
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2953
              end: 2953
          log:
            file: main.log
            range:
              start: 263
              end: 263
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2954
              end: 2954
          log:
            file: main.log
            range:
              start: 264
              end: 264
        - name: pdfTeX
          severity: info
          text: amsthm 2020/05/29 v2.20.6
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\amscls\amsthm.sty'
          log:
            file: main.log
            range:
              start: 266
              end: 266
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty'
          log:
            file: main.log
            range:
              start: 277
              end: 277
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math symbol \hbar
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty'
            range:
              start: 98
              end: 98
          log:
            file: main.log
            range:
              start: 280
              end: 280
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty'
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 281
              end: 282
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amssymb.sty'
          log:
            file: main.log
            range:
              start: 284
              end: 284
        - name: pdfTeX
          severity: info
          text: amscd 2017/04/14 v2.1 AMS Commutative Diagrams
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amscd.sty'
          log:
            file: main.log
            range:
              start: 286
              end: 286
        - name: pdfTeX
          severity: info
          text: ifpdf 2019/10/25 v3.4 ifpdf legacy package. Use iftex instead.
          source:
            file: 'C:\Program Files\MiKTeX\tex\generic\iftex\ifpdf.sty'
          log:
            file: main.log
            range:
              start: 348
              end: 348
        - name: pdfTeX
          severity: info
          text: xy 2013/10/06 Xy-pic version 3.8.9
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.sty'
          log:
            file: main.log
            range:
              start: 350
              end: 350
        - name: pdfTeX
          severity: info
          text: 'graphicx 2021/09/16 v1.2d Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\graphicx.sty'
          log:
            file: main.log
            range:
              start: 397
              end: 397
        - name: pdfTeX
          severity: info
          text: 'graphics 2022/03/10 v1.4e Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\graphics.sty'
          log:
            file: main.log
            range:
              start: 399
              end: 399
        - name: pdfTeX
          severity: info
          text: trig 2021/08/11 v1.11 sin cos tan (DPC)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\trig.sty'
          log:
            file: main.log
            range:
              start: 401
              end: 401
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\graphics.sty'
            range:
              start: 107
              end: 107
          log:
            file: main.log
            range:
              start: 405
              end: 405
        - name: pdfTeX
          severity: info
          text: import 2020/04/01 v 6.2
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\import\import.sty'
          log:
            file: main.log
            range:
              start: 410
              end: 410
        - name: pdfTeX
          severity: info
          text: xifthen 2015/11/05 v1.4.0 Extended ifthen features
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\xifthen\xifthen.sty
          log:
            file: main.log
            range:
              start: 412
              end: 412
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty'
          log:
            file: main.log
            range:
              start: 414
              end: 414
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty'
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 421
              end: 421
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty'
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 422
              end: 422
        - name: pdfTeX
          severity: info
          text: ifthen 2022/04/13 v1.1d Standard LaTeX ifthen package (DPC)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\base\ifthen.sty'
          log:
            file: main.log
            range:
              start: 426
              end: 426
        - name: pdfTeX
          severity: info
          text: ifmtarg 2018/04/16 v1.2b check for an empty argument
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\ifmtarg\ifmtarg.sty
          log:
            file: main.log
            range:
              start: 428
              end: 428
        - name: pdfTeX
          severity: info
          text: >-
            pdfpages 2022/12/19 v0.5x Insert pages of external PDF documents
            (AM)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pdfpages.sty
          log:
            file: main.log
            range:
              start: 430
              end: 430
        - name: pdfTeX
          severity: info
          text: eso-pic 2023/03/23 v3.0b eso-pic (RN)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\eso-pic\eso-pic.sty
          log:
            file: main.log
            range:
              start: 432
              end: 432
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\float\float.sty'
          log:
            file: main.log
            range:
              start: 451
              end: 451
        - name: pdfTeX
          severity: info
          text: transparent 2022-10-27 v1.5 Transparency with color stacks
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent.sty
          log:
            file: main.log
            range:
              start: 458
              end: 458
        - name: pdfTeX
          severity: info
          text: >-
            transparent-nometadata 2022-10-27 v1.5 Transparency via pdfTeX's
            color stack (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent-nometadata.sty
          log:
            file: main.log
            range:
              start: 462
              end: 463
        - name: pdfTeX
          severity: info
          text: multirow 2021/03/15 v2.8 Span multiple rows of a table
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\multirow\multirow.sty
          log:
            file: main.log
            range:
              start: 465
              end: 465
        - name: pdfTeX
          severity: info
          text: cellspace 2022/01/04 v1.9.0 Spacing table cells (JN)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\cellspace\cellspace.sty
          log:
            file: main.log
            range:
              start: 471
              end: 471
        - name: pdfTeX
          severity: info
          text: array 2022/09/04 v2.5g Tabular extension package (FMi)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\tools\array.sty'
          log:
            file: main.log
            range:
              start: 473
              end: 473
        - name: pdfTeX
          severity: info
          text: xkeyval 2022/06/16 v2.9 package option processing (HA)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\xkeyval\xkeyval.sty'
          log:
            file: main.log
            range:
              start: 482
              end: 482
        - name: pdfTeX
          severity: info
          text: colortbl 2022/06/20 v1.0f Color table columns (DPC)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\colortbl\colortbl.sty
          log:
            file: main.log
            range:
              start: 496
              end: 496
        - name: pdfTeX
          severity: info
          text: bbm 1999/03/15 V 1.2 provides fonts for set symbols - TH
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty'
          log:
            file: main.log
            range:
              start: 501
              end: 501
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathbbm' in version `bold' U/bbm/m/n -->
            U/bbm/bx/n.
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty'
            range:
              start: 33
              end: 33
          log:
            file: main.log
            range:
              start: 502
              end: 503
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathbbmss' in version `bold' U/bbmss/m/n
            --> U/bbmss/bx/n.
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty'
            range:
              start: 35
              end: 35
          log:
            file: main.log
            range:
              start: 504
              end: 505
        - name: pdfTeX
          severity: info
          text: mathrsfs 1996/01/01 Math RSFS package v1.0 (jk)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\mathrsfs.sty
          log:
            file: main.log
            range:
              start: 507
              end: 507
        - name: pdfTeX
          severity: info
          text: biblatex 2023/03/05 v3.19 programmable bibliographies (PK/MW)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 510
              end: 510
        - name: pdfTeX
          severity: info
          text: etoolbox 2020/10/05 v2.5k e-TeX tools for LaTeX (JAW)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\etoolbox\etoolbox.sty'
          log:
            file: main.log
            range:
              start: 512
              end: 512
        - name: pdfTeX
          severity: info
          text: logreq 2010/08/04 v1.0 xml request logger
          source:
            file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.sty'
          log:
            file: main.log
            range:
              start: 515
              end: 515
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load biblatex default data model... ... file 'blx-dm.def'
            found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 577
              end: 578
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load biblatex citestyle data model... ... file
            'numeric-comp.dbx' not found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 582
              end: 583
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load biblatex custom data model... ... file
            'biblatex-dm.cfg' not found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 584
              end: 585
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load compatibility code... ... file 'blx-compat.def'
            found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 668
              end: 669
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Trying to load generic definitions... ... file 'biblatex.def' found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 673
              end: 674
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load bibliography style 'numeric'... ... file
            'numeric.bbx' found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 691
              end: 692
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load bibliography style 'standard'... ... file
            'standard.bbx' found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\numeric.bbx'
          log:
            file: main.log
            range:
              start: 695
              end: 696
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            Trying to load citation style 'numeric-comp'... ... file
            'numeric-comp.cbx' found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 702
              end: 703
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\cite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 710
              end: 710
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\parencite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 711
              end: 711
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\footcite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 712
              end: 712
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\footcitetext'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 713
              end: 713
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\smartcite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 714
              end: 714
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\supercite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 715
              end: 715
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\textcite'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 716
              end: 716
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\textcites'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 717
              end: 717
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\cites'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 718
              end: 718
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\parencites'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 719
              end: 719
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Redefining '\smartcites'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
          log:
            file: main.log
            range:
              start: 720
              end: 720
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Trying to load configuration file... ... file 'biblatex.cfg' found.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 722
              end: 723
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Input encoding 'utf8' detected.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 727
              end: 727
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Document encoding is UTF8 ....
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 728
              end: 728
        - name: pdfTeX
          severity: info
          text: expl3 2023-03-30 L3 programming layer (loader)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\l3kernel\expl3.sty'
          log:
            file: main.log
            range:
              start: 730
              end: 730
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: >-
            ... and expl3 2023-03-30 L3 programming layer (loader) is new enough
            (at least 2020/04/06), setting 'casechanger=expl3'.
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
          log:
            file: main.log
            range:
              start: 736
              end: 739
        - name: pdfTeX
          severity: info
          text: xparse 2023-01-16 L3 Experimental document command parser
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\l3packages\xparse\xparse.sty'
          log:
            file: main.log
            range:
              start: 742
              end: 742
        - name: pdfTeX
          severity: info
          text: >-
            blx-case-expl3 2023/03/05 v3.19 expl3 case changing code for
            biblatex
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-case-expl3.sty'
          log:
            file: main.log
            range:
              start: 744
              end: 744
        - name: pdfTeX
          severity: info
          text: csquotes 2022-09-14 v5.2n context-sensitive quotations (JAW)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.sty
          log:
            file: main.log
            range:
              start: 746
              end: 746
        - severity: info
          name: pdfTeX
          category: Package csquotes
          text: >-
            Trying to load configuration file 'csquotes.cfg'... ...
            configuration file loaded successfully.
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.sty
          log:
            file: main.log
            range:
              start: 757
              end: 758
        - severity: info
          name: pdfTeX
          category: Package csquotes
          text: Checking for multilingual support... ... found 'babel' package.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 763
              end: 764
        - severity: info
          name: pdfTeX
          category: Package csquotes
          text: Adjusting default style.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 765
              end: 765
        - severity: info
          name: pdfTeX
          category: Package csquotes
          text: Redefining alias 'default' -> 'english'.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 766
              end: 766
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 772
              end: 773
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 774
              end: 775
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 776
              end: 777
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 778
              end: 779
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for TS1/cmr/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 780
              end: 781
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 782
              end: 783
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 784
              end: 785
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 786
              end: 787
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PU/pdf/m/n ... okay
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 788
              end: 789
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\epstopdf-pkg\epstopdf-base.sty'
          log:
            file: main.log
            range:
              start: 804
              end: 804
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\epstopdf-pkg\epstopdf-base.sty'
            range:
              start: 485
              end: 485
          log:
            file: main.log
            range:
              start: 805
              end: 806
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 810
              end: 810
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msa
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 819
              end: 819
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msb
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 824
              end: 824
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+rsfs
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 829
              end: 830
        - severity: info
          name: pdfTeX
          category: Package xypdf
          text: 'Line width: 0.43799pt'
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 834
              end: 834
        - name: pdfTeX
          severity: info
          text: pdflscape 2022-10-27 v0.13 Display of landscape pages in PDF
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape.sty
          log:
            file: main.log
            range:
              start: 836
              end: 836
        - name: pdfTeX
          severity: info
          text: >-
            pdflscape-nometadata 2022-10-28 v0.13 Display of landscape pages in
            PDF (HO)
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape-nometadata.sty
          log:
            file: main.log
            range:
              start: 840
              end: 841
        - name: pdfTeX
          severity: info
          text: lscape 2020/05/28 v3.02 Landscape Pages (DPC)
          source:
            file: 'C:\Program Files\MiKTeX\tex\latex\graphics\lscape.sty'
          log:
            file: main.log
            range:
              start: 843
              end: 843
        - severity: info
          name: pdfTeX
          category: Package pdflscape
          text: 'Auto-detected driver: pdftex'
          source:
            file: >-
              C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape-nometadata.sty
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 845
              end: 845
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Trying to load language 'english'... ... file 'english.lbx' found.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 847
              end: 848
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Input encoding 'utf8' detected.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 852
              end: 852
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Automatic encoding selection. Assuming data encoding 'utf8'.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 853
              end: 854
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Trying to load bibliographic data... ... file 'main.bbl' found.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 857
              end: 858
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Reference section=0
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 862
              end: 862
        - severity: info
          name: pdfTeX
          category: Package biblatex
          text: Reference segment=0
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
            range:
              start: 47
              end: 47
          log:
            file: main.log
            range:
              start: 863
              end: 863
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `main.out' has not changed. Checksum:
            4A03F3B7DF04A3C9AAA2D273D4384605;645.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 937
              end: 938
        - severity: info
          name: pdfTeX
          category: Package logreq
          text: Writing requests to 'main.run.xml'.
          source:
            file: 'C:\Users\arsht\Documents\учёба\Аспирантура\статьи\anisot'
          log:
            file: main.log
            range:
              start: 939
              end: 939
      inputs: []
      outputs:
        - main.pdf
      calls: []
    type: ParsedLaTeXLog
  main.aux:
    timeStamp: 2023-05-29T15:42:55.812Z
    jobNames: []
    hash: abtv7XYBlK1bjQOuIPiLpqgQKspBJ6QYfhIDHWJhZeY=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2023-05-29T15:42:55.870Z
    jobNames: []
    hash: FMoqRSDRXiWF7+KtbKY56BxPxI0lq5azMFUKQP80C1k=
    type: FileListing
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2023-05-29T15:34:05.404Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - providecommand
        - '@nameuse'
        - abx@aux@refcontext
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - abx@aux@cite
        - abx@aux@segm
        - babel@aux
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - abx@aux@read@bbl@mdfivesum
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - abx@aux@defaultrefcontext
        - gdef
    type: ParsedLaTeXAuxilary
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy6.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy7.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy8.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex7.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex8.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib6.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib7.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib8.tfm':
    timeStamp: 2009-02-06T20:24:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam10.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam5.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam7.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm10.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm5.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm7.tfm':
    timeStamp: 2009-02-06T20:24:14.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbsy10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx12.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx6.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx7.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx8.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmex10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi12.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi6.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi8.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmib10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr12.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr17.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr6.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr8.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy6.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy8.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmti12.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbsy10.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx10.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx12.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx8.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmex10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi12.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi8.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmib10.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr12.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr7.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr8.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy8.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmti12.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\symbols\msam10.pfb':
    timeStamp: 2009-07-14T18:37:53.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\context\base\mkii\supp-pdf.mkii':
    timeStamp: 2020-01-30T13:15:58.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\generic\atbegshi\atbegshi.sty':
    timeStamp: 2019-12-05T18:38:20.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\generic\babel\babel.sty':
    timeStamp: 2023-03-28T14:23:55.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-en.ini':
    timeStamp: 2023-03-28T14:23:57.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-english.tex':
    timeStamp: 2023-03-28T14:23:58.000Z
    jobNames: []
    type: TeX
  'C:\Program Files\MiKTeX\tex\generic\babel\txtbabel.def':
    timeStamp: 2023-03-28T14:23:55.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\generic\iftex\ifpdf.sty':
    timeStamp: 2022-02-04T17:51:48.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\generic\iftex\iftex.sty':
    timeStamp: 2022-02-04T17:51:48.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty':
    timeStamp: 2021-06-06T18:47:57.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkeyval.tex':
    timeStamp: 2022-06-26T09:48:39.000Z
    jobNames: []
    type: TeX
  'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkvutils.tex':
    timeStamp: 2022-06-26T09:48:39.000Z
    jobNames: []
    type: TeX
  'C:\Program Files\MiKTeX\tex\latex\00miktex\epstopdf-sys.cfg':
    timeStamp: 2021-03-18T11:34:45.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty':
    timeStamp: 2013-01-14T21:09:32.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsfonts\amssymb.sty':
    timeStamp: 2013-01-14T21:09:32.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsa.fd':
    timeStamp: 2013-01-14T21:09:32.000Z
    jobNames: []
    type: FontDescription
  'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsb.fd':
    timeStamp: 2013-01-14T21:09:32.000Z
    jobNames: []
    type: FontDescription
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amsbsy.sty':
    timeStamp: 2022-06-12T18:23:09.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amscd.sty':
    timeStamp: 2022-06-12T18:23:10.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amsgen.sty':
    timeStamp: 2022-06-12T18:23:11.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty':
    timeStamp: 2022-06-12T18:23:11.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amsopn.sty':
    timeStamp: 2022-06-12T18:23:12.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\amsmath\amstext.sty':
    timeStamp: 2022-06-12T18:23:13.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\arabi\bblopts.cfg':
    timeStamp: 2006-02-15T00:00:00.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\atveryend\atveryend.sty':
    timeStamp: 2019-12-11T21:51:50.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf':
    timeStamp: 2021-06-06T17:47:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\base\article.cls':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
    type: LaTeXClass
  'C:\Program Files\MiKTeX\tex\latex\base\atbegshi-ltx.sty':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\base\atveryend-ltx.sty':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\base\ifthen.sty':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\base\inputenc.sty':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\base\size12.clo':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\numeric.bbx':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\standard.bbx':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.cfg':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.def':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-case-expl3.sty':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-compat.def':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-dm.def':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\biblatex\lbx\english.lbx':
    timeStamp: 2023-03-17T12:21:22.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\epstopdf-pkg\epstopdf-base.sty':
    timeStamp: 2021-06-06T18:13:06.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\etoolbox\etoolbox.sty':
    timeStamp: 2020-10-05T11:35:56.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\color.cfg':
    timeStamp: 2016-06-14T08:51:32.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\graphics.cfg':
    timeStamp: 2016-06-14T08:51:32.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\graphics-def\pdftex.def':
    timeStamp: 2022-09-23T07:38:10.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\graphics\color.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics\graphics.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics\graphicx.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics\keyval.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics\lscape.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\graphics\mathcolor.ltx':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\graphics\trig.sty':
    timeStamp: 2022-10-06T14:46:19.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\hyperref\hpdftex.def':
    timeStamp: 2023-02-08T10:52:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty':
    timeStamp: 2023-02-08T10:52:08.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\hyperref\nameref.sty':
    timeStamp: 2023-02-08T10:52:08.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\hyperref\pd1enc.def':
    timeStamp: 2023-02-08T10:52:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\hyperref\puenc.def':
    timeStamp: 2023-02-08T10:52:08.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\l3backend\l3backend-pdftex.def':
    timeStamp: 2023-03-30T13:14:35.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\l3kernel\expl3.sty':
    timeStamp: 2023-03-30T13:27:01.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\l3packages\xparse\xparse.sty':
    timeStamp: 2023-01-16T20:46:30.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\tools\array.sty':
    timeStamp: 2022-10-31T18:51:06.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty':
    timeStamp: 2022-10-31T18:51:06.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\url\url.sty':
    timeStamp: 2013-12-31T11:47:32.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty':
    timeStamp: 2022-06-26T09:48:10.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Program Files\MiKTeX\tex\latex\xkeyval\xkeyval.sty':
    timeStamp: 2022-06-26T09:48:39.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Local\MiKTeX\fonts\map\pdftex\pdftex.map':
    timeStamp: 2023-04-19T13:49:06.844Z
    jobNames: []
  'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs10.tfm':
    timeStamp: 2021-11-04T14:33:02.730Z
    jobNames: []
  'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs5.tfm':
    timeStamp: 2021-11-04T14:33:03.889Z
    jobNames: []
  'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs7.tfm':
    timeStamp: 2021-11-04T14:38:18.237Z
    jobNames: []
  'C:\Users\arsht\AppData\Local\MiKTeX\miktex\data\le\pdftex\pdflatex.fmt':
    timeStamp: 2023-04-15T20:02:52.454Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyatip10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybsql10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybtip10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycirc10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmat10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmbt10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xydash10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyluat10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xylubt10.tfm':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bigintcalc\bigintcalc.sty':
    timeStamp: 2019-12-15T18:13:22.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bitset\bitset.sty':
    timeStamp: 2019-12-09T21:22:56.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\etexcmds\etexcmds.sty':
    timeStamp: 2019-12-15T18:13:58.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\gettitlestring\gettitlestring.sty':
    timeStamp: 2019-12-15T18:14:26.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\infwarerr\infwarerr.sty':
    timeStamp: 2019-12-03T18:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\intcalc\intcalc.sty':
    timeStamp: 2019-12-15T18:16:04.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\kvdefinekeys\kvdefinekeys.sty':
    timeStamp: 2019-12-19T13:48:24.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\ltxcmds\ltxcmds.sty':
    timeStamp: 2020-10-03T14:33:29.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\pdfescape\pdfescape.sty':
    timeStamp: 2019-12-09T21:25:00.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\uniquecounter\uniquecounter.sty':
    timeStamp: 2019-12-15T18:20:12.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.sty':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyall.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyarrow.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycmtip.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycolor.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycurve.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyframe.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xygraph.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyidioms.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyline.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xymatrix.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-co.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-cu.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-fr.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-li.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-ro.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrecat.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrotate.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xytips.tex':
    timeStamp: 2013-10-06T01:18:33.000Z
    jobNames: []
    type: TeX
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\amscls\amsthm.sty':
    timeStamp: 2020-06-01T15:00:09.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\auxhook\auxhook.sty':
    timeStamp: 2019-12-16T23:25:32.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty':
    timeStamp: 2008-11-20T15:32:09.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\cellspace\cellspace.sty':
    timeStamp: 2022-01-04T20:50:20.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\colortbl\colortbl.sty':
    timeStamp: 2022-08-11T09:13:27.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\comment\comment.sty':
    timeStamp: 2016-07-16T17:48:02.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.cfg':
    timeStamp: 2022-09-14T05:30:46.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.def':
    timeStamp: 2022-09-14T05:30:46.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.sty':
    timeStamp: 2022-09-14T05:30:46.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\eso-pic\eso-pic.sty':
    timeStamp: 2023-03-27T14:49:53.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\float\float.sty':
    timeStamp: 2016-07-20T14:12:33.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\hycolor\hycolor.sty':
    timeStamp: 2020-01-30T10:39:52.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\ifmtarg\ifmtarg.sty':
    timeStamp: 2018-04-16T04:20:45.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\import\import.sty':
    timeStamp: 2020-04-01T10:26:56.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\mathrsfs.sty':
    timeStamp: 1999-06-30T17:48:12.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\ursfs.fd':
    timeStamp: 1999-06-30T17:48:06.000Z
    jobNames: []
    type: FontDescription
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvoptions\kvoptions.sty':
    timeStamp: 2022-06-26T09:41:21.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvsetkeys\kvsetkeys.sty':
    timeStamp: 2022-10-06T14:25:33.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\letltxmacro\letltxmacro.sty':
    timeStamp: 2019-12-03T18:58:56.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.def':
    timeStamp: 2010-08-04T16:56:55.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.sty':
    timeStamp: 2010-08-04T16:56:55.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\multirow\multirow.sty':
    timeStamp: 2021-03-17T10:15:18.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape-nometadata.sty':
    timeStamp: 2022-11-15T09:51:52.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape.sty':
    timeStamp: 2022-11-15T09:51:52.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pdfpages.sty':
    timeStamp: 2022-12-19T21:48:14.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pppdftex.def':
    timeStamp: 2022-12-19T21:48:14.000Z
    jobNames: []
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\refcount\refcount.sty':
    timeStamp: 2019-12-15T18:19:12.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\rerunfilecheck\rerunfilecheck.sty':
    timeStamp: 2022-07-14T12:11:36.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent-nometadata.sty':
    timeStamp: 2023-01-23T15:46:42.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent.sty':
    timeStamp: 2023-01-23T15:46:42.000Z
    jobNames: []
    type: LaTeXStyle
  'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\xifthen\xifthen.sty':
    timeStamp: 2015-11-23T10:27:16.000Z
    jobNames: []
    type: LaTeXStyle
  main.out:
    timeStamp: 2023-05-29T15:42:55.817Z
    jobNames: []
    hash: /vqPnZZ8y3bvZQ/ZZELSBjSp379HvgKX0zVtCfNj78s=
    type: OUT
  main.run.xml:
    timeStamp: 2023-05-29T15:42:55.832Z
    jobNames: []
    hash: I2+DywaVaYefuLi32WGIAFTsFDYPD6sLhZ8gfv8Hnyo=
    type: XML
  main.bcf:
    timeStamp: 2023-05-29T15:42:55.827Z
    jobNames: []
    hash: J39NoNo7LRXLVd84TA4Sf//BftnFRXKbS7/7V6l9wck=
    type: BiberControlFile
  main.blg-ParsedBiberLog:
    timeStamp: 2023-05-29T15:42:19.225Z
    jobNames: []
    value:
      messages:
        - severity: info
          name: Biber
          text: This is Biber 2.19
          log:
            file: main.blg
            range:
              start: 1
              end: 1
        - severity: info
          name: Biber
          text: Logfile is 'main.blg'
          log:
            file: main.blg
            range:
              start: 2
              end: 2
        - severity: info
          name: Biber
          text: '=== '
          log:
            file: main.blg
            range:
              start: 3
              end: 3
        - severity: info
          name: Biber
          text: Reading 'main.bcf'
          log:
            file: main.blg
            range:
              start: 4
              end: 4
        - severity: info
          name: Biber
          text: Found 28 citekeys in bib section 0
          log:
            file: main.blg
            range:
              start: 5
              end: 5
        - severity: info
          name: Biber
          text: Processing section 0
          log:
            file: main.blg
            range:
              start: 6
              end: 6
        - severity: info
          name: Biber
          text: Looking for bibtex file 'horndeski.bib' for section 0
          log:
            file: main.blg
            range:
              start: 7
              end: 7
        - severity: info
          name: Biber
          text: LaTeX decoding ...
          log:
            file: main.blg
            range:
              start: 8
              end: 8
        - severity: info
          name: Biber
          text: Found BibTeX data source 'horndeski.bib'
          log:
            file: main.blg
            range:
              start: 9
              end: 9
        - severity: info
          name: Biber
          text: >-
            Overriding locale 'en-US' defaults 'variable = shifted' with
            'variable = non-ignorable'
          log:
            file: main.blg
            range:
              start: 10
              end: 10
        - severity: info
          name: Biber
          text: >-
            Overriding locale 'en-US' defaults 'normalization = NFD' with
            'normalization = prenormalized'
          log:
            file: main.blg
            range:
              start: 11
              end: 11
        - severity: info
          name: Biber
          text: >-
            Sorting list 'none/global//global/global' of type 'entry' with
            template 'none' and locale 'en-US'
          log:
            file: main.blg
            range:
              start: 12
              end: 12
        - severity: info
          name: Biber
          text: No sort tailoring available for locale 'en-US'
          log:
            file: main.blg
            range:
              start: 13
              end: 13
        - severity: info
          name: Biber
          text: Writing 'main.bbl' with encoding 'UTF-8'
          log:
            file: main.blg
            range:
              start: 14
              end: 14
        - severity: info
          name: Biber
          text: Output to main.bbl
          log:
            file: main.blg
            range:
              start: 15
              end: 15
      inputs:
        - main.bcf
        - horndeski.bib
      outputs:
        - main.blg
        - main.bbl
      calls: []
    type: ParsedBiberLog
  main.blg:
    timeStamp: 2023-05-29T15:42:52.527Z
    jobNames: []
    hash: FfFeBPuY9LgNVK3qNwj0G6X07ydFonHPSbkkIHEaHOk=
    type: BiberLog
  'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex9.tfm':
    timeStamp: 2009-02-11T15:13:40.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi9.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr9.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy9.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmti10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi6.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr6.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr9.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmti10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\tex\latex\base\size11.clo':
    timeStamp: 2022-11-30T21:36:36.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi9.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  main.synctex.gz:
    timeStamp: 2023-05-29T15:42:55.867Z
    jobNames: []
    hash: 5oTDjvPEsnQtAB1O06y4nvJj/lncxbgyww/DhGAdS5c=
    type: SyncTeX
  main.pdf:
    timeStamp: 2023-05-29T15:42:55.866Z
    jobNames: []
    hash: h3IC/AlL3tNR03Jqu58V3D4mfyni3gfogTceqHHe+2A=
    type: PortableDocumentFormat
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy9.pfb':
    timeStamp: 2009-07-14T18:37:46.000Z
    jobNames: []
  horndeski.bib:
    timeStamp: 2023-05-29T15:25:23.767Z
    jobNames: []
    hash: gyNIxlIZyXFo1pjB9G7kWwC16BSiNio9UizobJ0of08=
    type: BibTeXFile
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmcsc10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmtt10.tfm':
    timeStamp: 2006-01-09T00:04:13.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmcsc10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmtt10.pfb':
    timeStamp: 2009-07-14T18:37:47.000Z
    jobNames: []
  main.bbl:
    timeStamp: 2023-05-29T15:42:52.527Z
    jobNames: []
    hash: yxZda5lfg03Ee6aqaLIRMKf+lbKyu7D9jCPsvHb2Nbg=
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: 'C:\Users\arsht\AppData\Roaming\dicy\config.yaml'
        type: default
    outputs:
      - file: 'C:\Users\arsht\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmbsy8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmmib8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam5.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msam7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm5.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\symbols\msbm7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbsy10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx12.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx7.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmbx8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmex10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi12.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmib10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr12.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr17.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy6.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy8.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmti12.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx12.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmbx8.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi12.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi8.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmib10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr12.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr7.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr8.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy8.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmti12.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\symbols\msam10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\context\base\mkii\supp-pdf.mkii'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\atbegshi\atbegshi.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\babel\babel.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-en.ini'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\babel\locale\en\babel-english.tex'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\babel\txtbabel.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\iftex\ifpdf.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\iftex\iftex.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\pdftexcmds\pdftexcmds.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkeyval.tex'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\generic\xkeyval\xkvutils.tex'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\00miktex\epstopdf-sys.cfg'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amsfonts.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\amssymb.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsa.fd'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsfonts\umsb.fd'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsbsy.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amscd.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsgen.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsmath.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amsopn.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\amsmath\amstext.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\arabi\bblopts.cfg'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\atveryend\atveryend.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\babel-english\english.ldf'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\article.cls'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\atbegshi-ltx.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\atveryend-ltx.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\ifthen.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\inputenc.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\size12.clo'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\numeric.bbx'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\bbx\standard.bbx'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.cfg'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\biblatex.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-case-expl3.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-compat.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\blx-dm.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\cbx\numeric-comp.cbx'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\biblatex\lbx\english.lbx'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\epstopdf-pkg\epstopdf-base.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\etoolbox\etoolbox.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\color.cfg'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics-cfg\graphics.cfg'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics-def\pdftex.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\color.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\graphics.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\graphicx.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\keyval.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\lscape.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\mathcolor.ltx'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\graphics\trig.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hpdftex.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\hyperref.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\nameref.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\pd1enc.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\hyperref\puenc.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\l3backend\l3backend-pdftex.def'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\l3kernel\expl3.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\l3packages\xparse\xparse.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\tools\array.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\tools\calc.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\url\url.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\xcolor\xcolor.sty'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\xkeyval\xkeyval.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\map\pdftex\pdftex.map'
        type: default
      - file: 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs10.tfm'
        type: default
      - file: 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs5.tfm'
        type: default
      - file: 'C:\Users\arsht\AppData\Local\MiKTeX\fonts\tfm\public\rsfs\rsfs7.tfm'
        type: default
      - file: 'C:\Users\arsht\AppData\Local\MiKTeX\miktex\data\le\pdftex\pdflatex.fmt'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyatip10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybsql10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xybtip10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycirc10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmat10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xycmbt10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xydash10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xyluat10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\fonts\tfm\public\xypic\xylubt10.tfm
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bigintcalc\bigintcalc.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\bitset\bitset.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\etexcmds\etexcmds.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\gettitlestring\gettitlestring.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\infwarerr\infwarerr.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\intcalc\intcalc.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\kvdefinekeys\kvdefinekeys.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\ltxcmds\ltxcmds.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\pdfescape\pdfescape.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\uniquecounter\uniquecounter.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xy.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyall.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyarrow.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycmtip.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycolor.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xycurve.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyframe.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xygraph.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyidioms.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyline.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xymatrix.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-co.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-cu.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-fr.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-li.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf-ro.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xypdf.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrecat.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xyrotate.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\generic\xypic\xytips.tex'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\amscls\amsthm.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\auxhook\auxhook.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\bbm\bbm.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\cellspace\cellspace.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\colortbl\colortbl.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\comment\comment.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.cfg'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.def'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\csquotes\csquotes.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\eso-pic\eso-pic.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\float\float.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\hycolor\hycolor.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\ifmtarg\ifmtarg.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\import\import.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\mathrsfs.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\jknappen\ursfs.fd'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvoptions\kvoptions.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\kvsetkeys\kvsetkeys.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\letltxmacro\letltxmacro.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.def'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\logreq\logreq.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\multirow\multirow.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape-nometadata.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdflscape\pdflscape.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pdfpages.sty'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\pdfpages\pppdftex.def'
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\refcount\refcount.sty'
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\rerunfilecheck\rerunfilecheck.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent-nometadata.sty
        type: default
      - file: >-
          C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\transparent\transparent.sty
        type: default
      - file: 'C:\Users\arsht\AppData\Roaming\MiKTeX\tex\latex\xifthen\xifthen.sty'
        type: default
      - file: main.out
        type: default
      - file: main.run.xml
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\amsfonts\cmextra\cmex9.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmmi9.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmr9.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmsy9.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmti10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi6.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr6.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmr9.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmti10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\tex\latex\base\size11.clo'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmmi9.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmsy9.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmcsc10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\tfm\public\cm\cmtt10.tfm'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmcsc10.pfb'
        type: default
      - file: 'C:\Program Files\MiKTeX\fonts\type1\public\amsfonts\cm\cmtt10.pfb'
        type: default
      - file: main.bbl
        type: default
    outputs:
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.bcf
        type: default
      - file: main.out
        type: default
      - file: main.run.xml
        type: default
      - file: main.synctex.gz
        type: target
      - file: main.pdf
        type: target
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: Biber
    command: build
    phase: execute
    parameters:
      - main.bcf
    inputs:
      - file: main.bcf
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBiberLog
        type: default
      - file: horndeski.bib
        type: default
    outputs:
      - file: main.blg
        type: default
      - file: main.bbl
        type: default
  - name: ParseBiberLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBiberLog
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBiberLog
    inputs:
      - file: main.blg-ParsedBiberLog
        type: default
    outputs: []
  - name: ParseBiberLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBiberLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

